Towards a holistic magnetic braking model -- II: explaining several long-term internal- and surface-spin properties of solar-like stars and the Sun

We extend our model of magnetic braking (MB), driven by an $\alpha-\Omega$ dynamo mechanism, from fully convective M-dwarfs (FCMDs) to explain the surface and internal spin $P_\mathrm{spin}$ evolution of partly convective dwarfs (PCDs) starting from the disc-dispersal stage to the main-sequence turnoff. In our model, the spin of the core is governed by shear at the core-envelope boundary while the spin of the envelope is governed by MB and shear. We show that (1) the most massive FCMDs experience a stronger spin-down than PCDs and less massive FCMDs, (2) the stalled spin-down and enhanced activity of K-dwarfs and the pileup of G-dwarfs older than a few Gyr are stellar-structure- and MB-dependent, and weakly dependent on core-envelope coupling effects, (3) our expression of the core-envelope convergence time-scale $\tau_\mathrm{converge}(M_\ast,\,P_\mathrm{spin})$ between a few 10 to 100~Myr strongly depends on stellar structure but weakly on MB strength and shear, such that fast and massive rotators achieve corotation earlier, (4) our estimates of the surface magnetic fields are in general agreement with observations and our wind mass loss evolution explains the weak winds from the solar analog $\pi^1$ UMa and (5) with our model the massive young Sun hypothesis as a solution to the faint young Sun problem can likely be ruled out, because the maximum mass lost by winds from our Sun with our model is about an order of magnitude smaller than required to solve the problem.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
